Unsupervised Keyphrase Extraction with Multipartite Graphs

We propose an unsupervised keyphrase extraction model that encodes topical information within a multipartite graph structure. Our model represents keyphrase candidates and topics in a single graph and exploits their mutually reinforcing relationship to improve candidate ranking. We further introduce a novel mechanism to incorporate keyphrase selection preferences into the model. Experiments conducted on three widely used datasets show significant improvements over state-of-the-art graph-based models.

==> _attic/data.txt <==
\begin{table}[htb!]
    \centering
    \begin{tabular}{c|rrr}
    \toprule
    \textbf{Model} & \textbf{P@10} & \textbf{R@10} & \textbf{F@10} \\
    \midrule
    SingleRank       & 2.1  & 1.5  & 1.7\\
    TopicRank        & 15.6 & 10.7 & 12.6 \\
    Multipartite     & 16.5 & 11.8 & 13.7 \\
    Multipartite+EWA & 18.6 & 13.2 & 15.3$^\dagger$ \\
    %\midrule
    %TF$\times$IDF    & 19.9 & 14.0 & 16.3\\
    \bottomrule
    \end{tabular}
    \caption{Caption}
    \label{tab:results}
\end{table}


% NEW Results @10

semeval-2010-pre.singlerank.stm 4.2 3.0 3.4
semeval-2010-pre.tfidf.stm 19.4 13.7 15.9
semeval-2010-pre.topicrank.average.0.0.stm 15.0 10.6 12.3
semeval-2010-pre.topicrank.average.0.9.bk.stm 16.1 11.1 13.0
semeval-2010-pre.topicrank.average.0.9.stm 16.1 11.1 13.0
semeval-2010-pre.multipartiterank.[average-0.9].[window-0].[gwa-1.0].[opt-0].[heuristic-none].[scoring-none].stm 18.4 12.7 14.9
semeval-2010-pre.multipartiterank.[average-0.9].[window-0].[gwa-0.0].[opt-0].[heuristic-none].[scoring-none].stm 14.8 10.4 12.1
semeval-2010-pre.multipartiterank.[average-0.9].[window-0].[gwa-1.8].[opt-0].[heuristic-none].[scoring-none].stm 17.8 12.3 14.4



%semeval-2010-pre.topicrank.stm
%P: 15.6 R: 10.7 F: 12.6

%semeval-2010-pre.multipartiterank.w15.directed.stm
%P: 16.5 R: 11.8 F: 13.7
%Ttest_relResult(statistic=-0.95935814995937096, pvalue=0.33971549684737423)

%semeval-2010-pre.multipartiterank.w15.boosting-2.1.stm
%P: 18.6 R: 13.2 F: 15.3
%Ttest_relResult(statistic=-3.0653914160985236, pvalue=0.0028019403695902184)

% @ 5
semeval-2010-pre.multipartiterank.2.1.stm
P: 24.0 R: 8.6 F: 12.6
Ttest_relResult(statistic=-2.702436960933666, pvalue=0.0081007706578013951)
Ttest_relResult(statistic=-2.9619424301881305, pvalue=0.0038275402083991364)
Ttest_relResult(statistic=-2.8974093992548817, pvalue=0.0046323665995936635)
semeval-2010-pre.multipartiterank.stm
P: 20.8 R: 7.5 F: 11.0
Ttest_relResult(statistic=-0.70173878046501525, pvalue=0.48448852741022164)
Ttest_relResult(statistic=-1.1010429481490616, pvalue=0.27354780896430647)
Ttest_relResult(statistic=-0.99320802418108678, pvalue=0.32302996843178089)
semeval-2010-pre.singlerank.stm
P: 4.8 R: 1.7 F: 2.5
Ttest_relResult(statistic=6.9345350865277071, pvalue=4.2291066303696801e-10)
Ttest_relResult(statistic=6.863284092987195, pvalue=5.9330440743423185e-10)
Ttest_relResult(statistic=6.9160099292331498, pvalue=4.618719264047885e-10)
semeval-2010-pre.tfidf.stm
P: 23.0 R: 8.1 F: 11.9
Ttest_relResult(statistic=-1.6034389141450569, pvalue=0.11202355910313462)
Ttest_relResult(statistic=-1.671633006255252, pvalue=0.097754763278803572)
Ttest_relResult(statistic=-1.6461263166934508, pvalue=0.10290888977630462)
semeval-2010-pre.topicrank.stm
P: 19.4 R: 6.7 F: 10.0
Ttest_relResult(statistic=nan, pvalue=nan)
Ttest_relResult(statistic=nan, pvalue=nan)
Ttest_relResult(statistic=nan, pvalue=nan)

@ 10
semeval-2010-pre.multipartiterank.2.1.stm
P: 18.6 R: 13.2 F: 15.3
Ttest_relResult(statistic=0.53990552479901732, pvalue=0.59047459313170525)
Ttest_relResult(statistic=-7.9519712758184191, pvalue=3.0413543372645316e-12)
Ttest_relResult(statistic=-5.66372692935205, pvalue=1.4539086224873251e-07)
semeval-2010-pre.multipartiterank.stm
P: 16.5 R: 11.8 F: 13.7
Ttest_relResult(statistic=1.6268336184085241, pvalue=0.10695132673067761)
Ttest_relResult(statistic=-5.3951012483293335, pvalue=4.6805695354038937e-07)
Ttest_relResult(statistic=-3.2570326223817663, pvalue=0.0015424855722541767)
semeval-2010-pre.singlerank.stm
P: 4.2 R: 3.0 F: 3.4
Ttest_relResult(statistic=7.8735672714780867, pvalue=4.4732782459276007e-12)
Ttest_relResult(statistic=4.7817268886367916, pvalue=6.0582691242853725e-06)
Ttest_relResult(statistic=6.0894764412990758, pvalue=2.1646104175840183e-08)
semeval-2010-pre.tfidf.stm
P: 19.4 R: 13.7 F: 15.9
Ttest_relResult(statistic=2.1772325053737084e-16, pvalue=0.99999999999999978)
Ttest_relResult(statistic=-6.901882942129018, pvalue=4.9395396607588148e-10)
Ttest_relResult(statistic=-4.8296703446016442, pvalue=4.988948697023964e-06)
semeval-2010-pre.topicrank.stm
P: 15.6 R: 10.7 F: 12.6
Ttest_relResult(statistic=nan, pvalue=nan)
Ttest_relResult(statistic=nan, pvalue=nan)
Ttest_relResult(statistic=nan, pvalue=nan)


semeval-2010-pre.multipartiterank.2.1.stm
P: 15.8 R: 16.8 F: 16.1
Ttest_relResult(statistic=-0.20726406246733736, pvalue=0.83622936933904768)
Ttest_relResult(statistic=-7.0137170451679474, pvalue=2.8993867603757966e-10)
Ttest_relResult(statistic=-4.1268077795056897, pvalue=7.675814175023667e-05)
semeval-2010-pre.multipartiterank.stm
P: 14.0 R: 14.8 F: 14.3
Ttest_relResult(statistic=1.3210756466990392, pvalue=0.18952148731636392)
Ttest_relResult(statistic=-4.1895967411594617, pvalue=6.0758295013137695e-05)
Ttest_relResult(statistic=-1.6204958406585044, pvalue=0.10830683356056287)
semeval-2010-pre.singlerank.stm
P: 4.8 R: 4.9 F: 4.8
Ttest_relResult(statistic=8.0587938536907533, pvalue=1.7958397979860067e-12)
Ttest_relResult(statistic=5.6566508116136793, pvalue=1.499891412763901e-07)
Ttest_relResult(statistic=6.8811764809852836, pvalue=5.4500543317717868e-10)
semeval-2010-pre.tfidf.stm
P: 16.4 R: 17.3 F: 16.7
Ttest_relResult(statistic=-0.60925528413573227, pvalue=0.54375089626119144)
Ttest_relResult(statistic=-5.7838447293522579, pvalue=8.5472188323866932e-08)
Ttest_relResult(statistic=-3.4748768233625644, pvalue=0.00076000713412822289)
semeval-2010-pre.topicrank.stm
P: 13.6 R: 14.0 F: 13.7
Ttest_relResult(statistic=nan, pvalue=nan)
Ttest_relResult(statistic=nan, pvalue=nan)

\begin{table*}[ht!]
\centering
\begin{tabular}{l|rrr|rrr|rrr}
\multicolumn{1}{c}{~} & \multicolumn{3}{c}{\textbf{$N=5$}} & \multicolumn{3}{c}{\textbf{$N=10$}} & \multicolumn{3}{c}{\textbf{$N=15$}}\\
\toprule
\textbf{Model} & P & R & F & P & R & F & P & R & F \\
\midrule
SingleRank            &  4.8 &  1.7 &  2.5 &  4.2 & 3.0  & 3.4  &  4.8 &  4.9 &  4.8\\
TopicRank             & 19.4 &  6.7 & 10.0 & 15.6 & 10.7 & 12.6 & 13.6 & 14.0 & 13.7\\
Multipartite ($-$GWA) & 20.8 &  7.5 & 11.0 & 16.5 & 11.8 & 13.7 & 14.0 & 14.8 & 14.3\\
Multipartite ($+$GWA) & 24.0 &  8.6 & 12.6 & 18.6 & 13.2 & 15.3 & 15.8 & 16.8 & 16.1\\
\midrule
TF$\times$IDF         & 23.0 &  8.1 & 11.9 & 19.4 & 13.7 & 15.9 & 16.4 & 17.3 & 16.7\\
\bottomrule
\end{tabular}
\caption{Caption}
\label{tab:results}
\end{table*}


==> img/data.txt <==
python test.py /Users/florian/Documents/work/corpora/ake/SciCorefCorpus/test/H-16.xml 

[(u'static', 0.08500470403391018), (u'cach', 0.07583115391866185), (u'list', 0.0737828216961729), (u'observ', 0.05185016514268093), (u'differ approach', 0.0452617655505278), (u'queri answer', 0.044179805350007505), (u'chang', 0.04397853899909933), (u'queri log', 0.043326603771038114), (u'engin', 0.042849057186025004), (u'impact', 0.04062528843650976)]
p 0.2 r 0.2 f 0.2

[[u'effici cach system'], [u'web search engin'], [u'static cach'], [u'dynam cach'], [u'cach queri result'], [u'cach post list'], [u'static cach'], [u'answer and post list'], [u'queri log'], [u'effect of static cach', u'static cach effect'], [u'distribut of the queri', u'the queri distribut'], [u'data-access hierarchi'], [u'disk layer'], [u'remot server layer'], [u'cach'], [u'web search'], [u'inform retriev system']]

35
28
[(u'cach', 0.102547114119586), (u'static cach', 0.07782203937614485), (u'list', 0.075650705645546), (u'engin', 0.07252790804766016), (u'chang', 0.057075485610500645), (u'impact', 0.04542256636590168), (u'differ approach', 0.04383578626637774), (u'queri answer', 0.04286265076408674), (u'observ', 0.0421717764271919), (u'queri log', 0.03726403924025158)]

2 engin (0.046705868003)|web search engin (0.0258220400447)
2 differ approach (0.0232602413331)|differ level (0.0205755449333)
2 static (0.0266405529667)|static cach (0.0511814864095)
3 dynam cach (0.0192808662836)|cach (0.0646578478433)|cach queri (0.0186083999927)
2 answer (0.0191229973206)|queri answer (0.0237396534434)
2 chang (0.0337372716874)|queri chang (0.0233382139231)
1 queri log (0.0372640392403)
1 effici (0.0327489606368)
1 applic (0.0227991538404)
1 whole year (0.0197357805074)
1 higher hit rate (0.02224336382)
1 paper (0.027832297698)
1 result (0.0246665851773)
1 data-access hierarchi (0.0182800610059)
1 impact (0.0454225663659)
1 trade-off (0.0299148192756)
1 optim way (0.015907145118)
1 system (0.030674833006)
1 distribut (0.022737892404)
1 previou method (0.0159857903141)
1 effect (0.0201215984402)
1 list (0.0756507056455)
1 new algorithm (0.0197726744934)
1 instanc (0.0159010020255)
1 limit (0.0195519552929)
1 time (0.0239871671446)
1 problem (0.0199588479369)
1 observ (0.0421717764272)

p 0.4 r 0.4 f 0.4
